Exploring Adaptive Byzantine Quorum Systems to Improve Latency in the WAN

Quorum systems enforce strict consistency in Byzantine fault-tolerant (BFT) state machine replication: Before a value is decided, a subset of replicas (called quorum) must exchange votes for the value. In wide-area networks, the size and composition of a quorum determines the speed at which replicas can make progress and thus impacts the latency perceived by clients. A variety of quorum constructions has been proposed, e.g., threshold, weighted, grid and others, but the literature offers little in the way of an apples-to-apples comparison. Each construction typically lives inside a different protocol implementation, so the influence of quorum design on client latency cannot be easily separated from other implementation effects, especially the use of optimization techniques. In this paper, we close that gap by extending BFT-SMaRt with a modular quorum-system abstraction that allows a variety of quorum constructions to live inside the same framework and interact with the same set of optimization techniques. Via our framework, we explore the impact of different quorum system constructions on client-observed latency in wide-area BFT replication using network simulation.

==> data/aws-latency-values-black.dat <==
0 4 261
0 6 278
0 7 205
0 8 224
0 9 180
0 10 214
0 11 115
0 12 125
0 13 175
0 14 178
1 2 245
1 5 175
1 6 236
1 7 156
1 8 175
1 9 159
1 10 195
1 11 228
1 12 237
1 13 287
1 14 275
1 15 268
2 1 242
2 7 163
2 8 182
2 9 175
2 10 153
2 11 220
2 12 206
2 13 174
2 14 165
3 4 107
3 5 155
3 6 189
3 7 253
3 8 272
3 9 256
3 10 243
3 11 200
3 12 189
3 13 140
3 14 144
3 15 129
4 0 262
4 3 109
4 5 133
4 6 176
4 7 229
4 8 248
4 9 205
4 10 219
4 11 151
4 12 137
4 13 110
4 14 102
5 1 173
5 3 155
5 4 132
5 7 128
5 8 147
5 9 127
5 10 114
5 11 193
5 12 201
5 13 234
5 14 226
6 0 277
6 1 205
6 3 189
6 4 175
6 8 105
6 9 102
6 11 167
6 12 176
6 13 226
6 14 264
6 15 130
7 0 204
7 1 156
7 2 162
7 3 252
7 4 229
7 5 128
7 12 104
7 13 155
7 14 145
7 15 194
8 0 223
8 1 174
8 2 181
8 3 272
8 4 247
8 5 147
8 6 105
8 11 113
8 12 123
8 13 173
8 14 155
8 15 212
9 0 180
9 1 159
9 2 176
9 3 257
9 4 205
9 5 127
9 6 103
9 13 132
9 14 122
9 15 262
10 0 213
10 1 194
10 2 153
10 3 243
10 4 219
10 5 115
10 11 102
10 12 113
10 13 164
10 14 155
10 15 184
11 0 116
11 1 228
11 2 220
11 3 203
11 4 151
11 5 195
11 6 168
11 8 115
11 10 104
11 15 209
12 0 128
12 1 240
12 2 209
12 3 195
12 4 140
12 5 205
12 6 179
12 7 108
12 8 127
12 10 117
12 15 199
13 0 175
13 1 287
13 2 174
13 3 140
13 4 110
13 5 235
13 6 227
13 7 154
13 8 173
13 9 131
13 10 163
13 15 156
14 0 177
14 1 273
14 2 164
14 3 142
14 4 101
14 5 225
14 6 264
14 7 144
14 8 155
14 9 119
14 10 153
14 15 146
15 1 267
15 3 128
15 6 130
15 7 194
15 8 212
15 9 262
15 10 183
15 11 208
15 12 195
15 13 155
15 14 146


==> data/aws-latency-values-white.dat <==
0 0 4
1 0 338
2 0 329
3 0 313
5 0 301
15 0 318
0 1 338
1 1 3
3 1 336
4 1 312
0 2 329
2 2 4
3 2 96
4 2 72
5 2 64
6 2 99
15 2 37
0 3 313
1 3 336
2 3 95
3 3 3
1 4 310
2 4 72
4 4 4
15 4 52
0 5 302
2 5 65
5 5 4
6 5 38
15 5 97
2 6 98
5 6 39
6 6 3
7 6 87
10 6 89
6 7 87
7 7 4
8 7 24
9 7 27
10 7 15
11 7 96
7 8 25
8 8 3
9 8 41
10 8 34
7 9 27
8 9 40
9 9 4
10 9 38
11 9 72
12 9 84
6 10 92
7 10 14
8 10 32
9 10 38
10 10 4
7 11 94
9 11 71
11 11 9
12 11 18
13 11 70
14 11 65
9 12 81
11 12 18
12 12 8
13 12 52
14 12 49
11 13 72
12 13 58
13 13 3
14 13 21
11 14 67
12 14 55
13 14 23
14 14 5
0 15 319
2 15 38
4 15 53
5 15 97
15 15 3


==> data/aws-latency-values.dat <==
0 0 4
0 1 338
0 2 329
0 3 313
0 4 261
0 5 302
0 6 278
0 7 205
0 8 224
0 9 180
0 10 214
0 11 115
0 12 125
0 13 175
0 14 178
0 15 319
1 0 338
1 1 3
1 2 245
1 3 336
1 4 310
1 5 175
1 6 236
1 7 156
1 8 175
1 9 159
1 10 195
1 11 228
1 12 237
1 13 287
1 14 275
1 15 268
2 0 329
2 1 242
2 2 4
2 3 95
2 4 72
2 5 65
2 6 98
2 7 163
2 8 182
2 9 175
2 10 153
2 11 220
2 12 206
2 13 174
2 14 165
2 15 38
3 0 313
3 1 336
3 2 96
3 3 3
3 4 107
3 5 155
3 6 189
3 7 253
3 8 272
3 9 256
3 10 243
3 11 200
3 12 189
3 13 140
3 14 144
3 15 129
4 0 262
4 1 312
4 2 72
4 3 109
4 4 4
4 5 133
4 6 176
4 7 229
4 8 248
4 9 205
4 10 219
4 11 151
4 12 137
4 13 110
4 14 102
4 15 53
5 0 301
5 1 173
5 2 64
5 3 155
5 4 132
5 5 4
5 6 39
5 7 128
5 8 147
5 9 127
5 10 114
5 11 193
5 12 201
5 13 234
5 14 226
5 15 97
6 0 277
6 1 205
6 2 99
6 3 189
6 4 175
6 5 38
6 6 3
6 7 87
6 8 105
6 9 102
6 10 92
6 11 167
6 12 176
6 13 226
6 14 264
6 15 130
7 0 204
7 1 156
7 2 162
7 3 252
7 4 229
7 5 128
7 6 87
7 7 4
7 8 25
7 9 27
7 10 14
7 11 94
7 12 104
7 13 155
7 14 145
7 15 194
8 0 223
8 1 174
8 2 181
8 3 272
8 4 247
8 5 147
8 6 105
8 7 24
8 8 3
8 9 40
8 10 32
8 11 113
8 12 123
8 13 173
8 14 155
8 15 212
9 0 180
9 1 159
9 2 176
9 3 257
9 4 205
9 5 127
9 6 103
9 7 27
9 8 41
9 9 4
9 10 38
9 11 71
9 12 81
9 13 132
9 14 122
9 15 262
10 0 213
10 1 194
10 2 153
10 3 243
10 4 219
10 5 115
10 6 89
10 7 15
10 8 34
10 9 38
10 10 4
10 11 102
10 12 113
10 13 164
10 14 155
10 15 184
11 0 116
11 1 228
11 2 220
11 3 203
11 4 151
11 5 195
11 6 168
11 7 96
11 8 115
11 9 72
11 10 104
11 11 9
11 12 18
11 13 72
11 14 67
11 15 209
12 0 128
12 1 240
12 2 209
12 3 195
12 4 140
12 5 205
12 6 179
12 7 108
12 8 127
12 9 84
12 10 117
12 11 18
12 12 8
12 13 58
12 14 55
12 15 199
13 0 175
13 1 287
13 2 174
13 3 140
13 4 110
13 5 235
13 6 227
13 7 154
13 8 173
13 9 131
13 10 163
13 11 70
13 12 52
13 13 3
13 14 23
13 15 156
14 0 177
14 1 273
14 2 164
14 3 142
14 4 101
14 5 225
14 6 264
14 7 144
14 8 155
14 9 119
14 10 153
14 11 65
14 12 49
14 13 21
14 14 5
14 15 146
15 0 318
15 1 267
15 2 37
15 3 128
15 4 52
15 5 97
15 6 130
15 7 194
15 8 212
15 9 262
15 10 183
15 11 208
15 12 195
15 13 155
15 14 146
15 15 3


==> data/aws-regions.dat <==
0   regions         regionname
1   sa-east-1       {São Paulo}
2   af-south-1      {Cape Town}
3   ap-southeast-1  {Singapore}
4   ap-southeast-2  {Sydney}
5   ap-northeast-1  {Tokyo}
6   ap-south-1      {Mumbai}
7   me-south-1      {Bahrain}
8   eu-central-1    {Frankfurt}
9   eu-north-1      {Stockholm}
10  eu-west-1       {Dublin}
11  eu-south-1      {Milan}
12  us-east-1       {N. Virginia}
13  us-east-2       {Ohio}
14  us-west-1       {N. California}
15  us-west-2       {Oregon}
16  ap-east-1       {Hong Kong}

